Energy-Aware Dynamic Neural Inference

The growing demand for intelligent applications beyond the network edge, coupled with the need for sustainable operation, are driving the seamless integration of deep learning (DL) algorithms into energy-limited, and even energy-harvesting end-devices. However, the stochastic nature of ambient energy sources often results in insufficient harvesting rates, failing to meet the energy requirements for inference and causing significant performance degradation in energy-agnostic systems. To address this problem, we consider an on-device adaptive inference system equipped with an energy-harvester and finite-capacity energy storage. We then allow the device to reduce the run-time execution cost on-demand, by either switching between differently-sized neural networks, referred to as multi-model selection (MMS), or by enabling earlier predictions at intermediate layers, called early exiting (EE). The model to be employed, or the exit point is then dynamically chosen based on the energy storage and harvesting process states. We also study the efficacy of integrating the prediction confidence into the decision-making process. We derive a principled policy with theoretical guarantees for confidence-aware and -agnostic controllers. Moreover, in multi-exit networks, we study the advantages of taking decisions incrementally, exit-by-exit, by designing a lightweight reinforcement learning-based controller. Experimental results show that, as the rate of the ambient energy increases, energy- and confidence-aware control schemes show approximately 5% improvement in accuracy compared to their energy-aware confidence-agnostic counterparts. Incremental approaches achieve even higher accuracy, particularly when the energy storage capacity is limited relative to the energy consumption of the inference model.

==> data/calibrated_probs.csv <==
x, y1, y2, y3, y4
0, 1.000e+00, 0.000e+00, 0.000e+00, 0.000e+00
1, 3.184e-01, 6.816e-01, 0.000e+00, 0.000e+00
2, 1.573e-01, 6.054e-01, 2.373e-01, 0.000e+00
3, 6.480e-02, 5.622e-01, 2.769e-01, 9.610e-02
4, 4.280e-02, 5.217e-01, 2.843e-01, 1.512e-01
5, 3.090e-02, 4.979e-01, 2.891e-01, 1.821e-01
6, 2.290e-02, 4.773e-01, 2.942e-01, 2.056e-01
7, 1.740e-02, 4.600e-01, 2.975e-01, 2.251e-01
8, 1.390e-02, 4.443e-01, 3.009e-01, 2.409e-01
9, 1.120e-02, 4.337e-01, 3.014e-01, 2.537e-01
10, 8.800e-03, 4.234e-01, 3.030e-01, 2.648e-01
11, 7.200e-03, 4.139e-01, 3.033e-01, 2.756e-01
12, 6.500e-03, 4.038e-01, 3.041e-01, 2.856e-01
13, 5.500e-03, 3.948e-01, 3.044e-01, 2.953e-01
14, 4.400e-03, 3.888e-01, 3.055e-01, 3.013e-01
15, 3.600e-03, 3.816e-01, 3.046e-01, 3.102e-01
16, 2.900e-03, 3.738e-01, 3.059e-01, 3.174e-01
17, 2.100e-03, 3.667e-01, 3.064e-01, 3.248e-01
18, 1.900e-03, 3.603e-01, 3.067e-01, 3.311e-01
19, 1.400e-03, 3.542e-01, 3.065e-01, 3.379e-01
20, 1.200e-03, 3.495e-01, 3.056e-01, 3.437e-01
21, 1.000e-03, 3.444e-01, 3.059e-01, 3.487e-01
22, 9.000e-04, 3.376e-01, 3.080e-01, 3.535e-01
23, 8.000e-04, 3.317e-01, 3.088e-01, 3.587e-01
24, 8.000e-04, 3.252e-01, 3.088e-01, 3.652e-01
25, 7.000e-04, 3.175e-01, 3.099e-01, 3.719e-01
26, 4.000e-04, 3.085e-01, 3.118e-01, 3.793e-01
27, 3.000e-04, 2.948e-01, 3.138e-01, 3.911e-01
28, 0.000e+00, 2.783e-01, 3.169e-01, 4.048e-01
29, 0.000e+00, 2.395e-01, 3.307e-01, 4.298e-01
30, 0.000e+00, 1.877e-01, 3.388e-01, 4.735e-01







==> data/uncalibrated_probs.csv <==
x, y1, y2, y3, y4
0, 1.000e+00, 0.000e+00, 0.000e+00, 0.000e+00,
1, 4.188e-01, 5.812e-01, 0.000e+00, 0.000e+00,
2, 2.390e-01, 4.898e-01, 2.712e-01, 0.000e+00,
3, 1.431e-01, 4.573e-01, 3.186e-01, 8.100e-02,
4, 1.006e-01, 4.357e-01, 3.401e-01, 1.236e-01,
5, 7.860e-02, 4.166e-01, 3.539e-01, 1.509e-01,
6, 6.050e-02, 4.041e-01, 3.619e-01, 1.735e-01,
7, 4.890e-02, 3.897e-01, 3.711e-01, 1.903e-01,
8, 3.950e-02, 3.802e-01, 3.788e-01, 2.015e-01,
9, 3.520e-02, 3.697e-01, 3.818e-01, 2.133e-01,
10, 2.870e-02, 3.624e-01, 3.860e-01, 2.229e-01,
11, 2.460e-02, 3.548e-01, 3.888e-01, 2.318e-01,
12, 2.020e-02, 3.482e-01, 3.918e-01, 2.398e-01,
13, 1.770e-02, 3.416e-01, 3.946e-01, 2.461e-01,
14, 1.510e-02, 3.358e-01, 3.967e-01, 2.524e-01,
15, 1.290e-02, 3.305e-01, 3.983e-01, 2.583e-01,
16, 1.060e-02, 3.244e-01, 4.015e-01, 2.635e-01,
17, 8.900e-03, 3.191e-01, 4.028e-01, 2.692e-01,
18, 6.800e-03, 3.133e-01, 4.049e-01, 2.750e-01,
19, 5.700e-03, 3.088e-01, 4.055e-01, 2.800e-01,
20, 4.600e-03, 3.035e-01, 4.075e-01, 2.844e-01,
21, 3.900e-03, 2.992e-01, 4.078e-01, 2.891e-01,
22, 3.700e-03, 2.942e-01, 4.087e-01, 2.934e-01,
23, 3.400e-03, 2.883e-01, 4.098e-01, 2.985e-01,
24, 2.600e-03, 2.841e-01, 4.111e-01, 3.022e-01,
25, 1.800e-03, 2.777e-01, 4.129e-01, 3.076e-01,
26, 9.000e-04, 2.699e-01, 4.166e-01, 3.126e-01,
27, 5.000e-04, 2.564e-01, 4.231e-01, 3.200e-01,
28, 0.000e+00, 2.410e-01, 4.288e-01, 3.302e-01,
29, 0.000e+00, 2.112e-01, 4.429e-01, 3.459e-01,
30, 0.000e+00, 1.803e-01, 4.510e-01, 3.687e-01,


==> figures/results/flops/flops.csv <==
x,efficientnet_b0,efficientnet_b1,efficientnet_b2,efficientnet_b3,efficientnet_b4,efficientnet_b5,efficientnet_b6
0,0.688537344,0.797306752,1.148067712,1.36038384,2.201357792,3.217310272,4.765659936
1,0.262646592,0.340716416,0.490575488,0.722968736,1.31147568,2.589574464,4.250495328
2,0.176352448,0.265489792,0.41644256,0.636065824,1.353046816,3.003338048,5.414508256
3,0.18886144,0.300923968,0.483932416,0.780983776,1.781751904,4.033167168,7.421625248
4,0.283744384,0.448636224,0.726066944,1.210641776,2.906920288,6.350179552,11.81627232
5,0.3646624,0.581958144,0.928399008,1.588255376,3.930826336,8.60821312,16.382930032
6,0.400635392,0.711708416,1.12502256,1.882674768,4.5110616,10.50343392,19.47021896

==> figures/results/performance/data_acc_capacity/ci1.csv <==
x,lower,upper
3,0.5919126045197739,0.6404058615819208
5,0.6311125621468927,0.6783763531073448
10,0.6501888954802261,0.6964359336158192
20,0.656899413105413,0.7028391965811963
30,0.6580169786324785,0.7040626452991453


==> figures/results/performance/data_acc_capacity/ci2.csv <==
x,lower,upper
3,0.5974295875706214,0.6449185183615819
5,0.6398616878531076,0.6829849053672318
10,0.6626467994350281,0.7070553022598871
20,0.6683884316239317,0.7143650626780627
30,0.6697013276353275,0.7144292564102566


==> figures/results/performance/data_acc_capacity/ci3.csv <==
x,lower,upper
3,0.5595363361581921,0.6063781850282489
5,0.579964981638418,0.6263504322033898
10,0.5856721271186441,0.6295942245762712
20,0.5877704985754985,0.6314992008547009
30,0.5875122749287748,0.6316429487179485


==> figures/results/performance/data_acc_capacity/ci4.csv <==
x,lower,upper
3,0.39762222175141243,0.4263513601694916
5,0.42484135169491527,0.4554768008474576
10,0.43809617090395475,0.4699443983050847
20,0.44168313817663807,0.4743346666666666
30,0.44269070940170946,0.4744737321937321


==> figures/results/performance/data_acc_capacity/ci5.csv <==
x,lower,upper
3,0.5766861468926553,0.6234234745762712
5,0.5858948813559323,0.6303402429378531
10,0.5869864067796611,0.6316803502824858
20,0.5929290712250712,0.6350506153846154
30,0.5930977777777777,0.6353030655270657


==> figures/results/performance/data_acc_capacity/ci6.csv <==
x,lower,upper
3,0.4780046440677965,0.5072820564971751
5,0.49095612429378527,0.520641141242938
10,0.49676194915254235,0.5278719943502824
20,0.5004643304843305,0.530739054131054
30,0.499775037037037,0.5311505071225071


==> figures/results/performance/data_acc_capacity/ci7.csv <==
x,lower,upper
3,0.6215253749999999,0.6766301180555555
5,0.6338111388888888,0.6908523611111111
10,0.6477312152777778,0.7025639791666666
20,0.6500526388888889,0.7089344374999998
30,0.6539255416666667,0.7102615694444444


==> figures/results/performance/data_acc_capacity/data1.csv <==
x,y
3,0.6175057627118644
5,0.6544616384180793
10,0.6740749717514123
20,0.6816528205128206
30,0.6818346438746439


==> figures/results/performance/data_acc_capacity/data2.csv <==
x,y
3,0.622197175141243
5,0.6612615819209039
10,0.6847310169491525
20,0.6930441025641025
30,0.6926196011396012


==> figures/results/performance/data_acc_capacity/data3.csv <==
x,y
3,0.5838302259887007
5,0.6032660451977403
10,0.6086043502824858
20,0.6100028490028491
30,0.6093807407407406


==> figures/results/performance/data_acc_capacity/data4.csv <==
x,y
3,0.4122640112994351
5,0.4407799435028248
10,0.4546375141242938
20,0.4588745868945868
30,0.4594463247863248


==> figures/results/performance/data_acc_capacity/data5.csv <==
x,y
3,0.602147570621469
5,0.6082510734463276
10,0.6096962711864405
20,0.6134151566951568
30,0.6146021652421653


==> figures/results/performance/data_acc_capacity/data6.csv <==
x,y
3,0.49336203389830496
5,0.5066788700564971
10,0.5129744632768362
20,0.5162921937321936
30,0.5161062108262108


==> figures/results/performance/data_acc_capacity/data7.csv <==
x,y
3,0.6487966666666667
5,0.6637941666666666
10,0.6750188888888888
20,0.6814141666666668
30,0.6833650000000001


==> figures/results/performance/data_acc_energy/ci1.csv <==
x,lower,upper
0.39,0.2803386666666666,0.325908
0.44999999999999996,0.32536,0.356488
0.51,0.3148306666666667,0.36915866666666663
0.54,0.3658133333333333,0.39658666666666664
0.5700000000000001,0.37470933333333334,0.4038333333333333
0.6000000000000001,0.34484666666666663,0.41040993333333325
0.63,0.41014,0.44561199999999995
0.75,0.43299186666666667,0.47472714444444447
0.78,0.4737964999999999,0.49374
0.81,0.4703613333333333,0.4943270444444444
0.8400000000000001,0.47919999999999996,0.5052346666666667
0.8699999999999999,0.4924816666666666,0.5217315761904763
0.8999999999999999,0.5092637904761904,0.5325373333333333
0.96,0.5150626666666667,0.5525018500000001
0.99,0.5261788166666667,0.5569146666666668
1.0499999999999998,0.53711785,0.5605153500000001
1.08,0.5425813333333334,0.5783346666666667
1.1400000000000001,0.5706047666666667,0.5946115666666667
1.2000000000000002,0.5550570333333333,0.5953468444444445
1.23,0.5851182333333332,0.6246924666666667
1.26,0.5935831833333335,0.62652
1.32,0.5979706666666667,0.6432786666666666
1.35,0.6227093333333332,0.6589786666666667
1.41,0.6330247666666667,0.6695534
1.47,0.6514798166666667,0.6702924388888889
1.5,0.6292026833333334,0.6836956166666666
1.53,0.6541679666666665,0.7007774666666666
1.59,0.673932,0.7128322666666667
1.6500000000000001,0.6910807133333334,0.7157969266666666
1.6800000000000002,0.67742,0.7288840000000001
1.71,0.6803520000000001,0.7368811333333334
1.7399999999999998,0.7116826333333333,0.7370420916666667
1.77,0.7090759999999999,0.7441866666666667
1.7999999999999998,0.6984785555555556,0.7500133333333332
1.83,0.7249670666666667,0.7518911999999999
1.8599999999999999,0.7303725777777779,0.7530361999999999
1.8900000000000001,0.723672,0.7568126428571429
1.92,0.7289468166666666,0.7623548166666667
1.9500000000000002,0.7329588928571427,0.7658946666666667
2.0100000000000002,0.7406508777777779,0.7701379111111111
2.04,0.7455163,0.7775409833333332
2.07,0.7413879999999999,0.7832092249999999
2.0999999999999996,0.7569856583333332,0.7919826666666667
2.13,0.7636122166666666,0.7921055166666666
2.16,0.7456400000000001,0.7956413333333333
2.19,0.7596173333333334,0.79602945
2.2199999999999998,0.75881615,0.7969036888888887
2.25,0.7666295555555556,0.798676
2.2800000000000002,0.7812613166666666,0.8034386666666666
2.37,0.7779839333333333,0.8062164333333333
2.43,0.7789373333333333,0.8091289
2.4899999999999998,0.76752,0.8107963333333333
2.55,0.7767069666666667,0.8155387833333333
2.61,0.7876426666666666,0.8183506666666667
2.64,0.7935846333333333,0.8185039999999999
2.7,0.803936,0.8208766
2.73,0.7972186666666666,0.8240706666666666
2.7600000000000002,0.7982706666666667,0.8242413333333334
2.82,0.8052693333333334,0.8273199999999999


==> figures/results/performance/data_acc_energy/ci2.csv <==
x,lower,upper
0.39,0.2847573333333333,0.32726399999999994
0.44999999999999996,0.33090133333333327,0.35960676666666663
0.51,0.3241506666666666,0.37949866666666665
0.54,0.3680728,0.4031773333333333
0.5700000000000001,0.38078,0.4133866666666666
0.6000000000000001,0.3535773333333333,0.421556
0.63,0.41891086666666666,0.45222266666666666
0.75,0.4492334444444444,0.48659381111111105
0.78,0.48220686666666673,0.5070525777777777
0.81,0.48029600000000006,0.5083853333333332
0.8400000000000001,0.492824,0.527444
0.8699999999999999,0.5036039999999999,0.5384087238095239
0.8999999999999999,0.5223757190476189,0.5412813333333333
0.96,0.5239826666666667,0.5747639333333334
0.99,0.5386225166666667,0.5818271666666667
1.0499999999999998,0.5530242,0.5822028666666665
1.08,0.5542466666666667,0.6025893333333332
1.1400000000000001,0.5819453333333333,0.6101428333333333
1.2000000000000002,0.5750894333333334,0.6139374416666666
1.23,0.5942786666666666,0.6410885166666666
1.26,0.6043006833333333,0.6432519999999999
1.32,0.6036226666666666,0.6626066666666667
1.35,0.63362,0.6735626666666666
1.41,0.6380813333333334,0.6786322333333333
1.47,0.6595373499999998,0.6836015666666665
1.5,0.6496817055555555,0.6949408499999999
1.53,0.6565360000000002,0.7119213333333334
1.59,0.6784746666666667,0.7226826666666668
1.6500000000000001,0.6954763600000001,0.7231437666666667
1.6800000000000002,0.6878293333333334,0.7400853333333334
1.71,0.6820120000000001,0.74210985
1.7399999999999998,0.7177136666666667,0.7443289222222221
1.77,0.7140253333333333,0.748692
1.7999999999999998,0.7039283000000001,0.7567196666666668
1.83,0.729324,0.7576145722222224
1.8599999999999999,0.7350156055555556,0.7603008666666666
1.8900000000000001,0.726172,0.7650612559523808
1.92,0.7305224333333333,0.7689504166666667
1.9500000000000002,0.7392769702380954,0.7698413333333333
2.0100000000000002,0.7461161111111111,0.7779904666666667
2.04,0.7496842499999999,0.7848515333333332
2.07,0.7481651666666667,0.7879251249999999
2.0999999999999996,0.760702625,0.7966516000000001
2.13,0.7664092666666668,0.7979133333333334
2.16,0.752136,0.8000867333333334
2.19,0.7636813333333333,0.8012182999999998
2.2199999999999998,0.7653696,0.8015933333333333
2.25,0.7711592666666668,0.8017636666666667
2.2800000000000002,0.7842430166666668,0.8091037666666666
2.37,0.7823843166666666,0.8095253333333332
2.43,0.7809906666666667,0.8104782666666667
2.4899999999999998,0.7741852333333334,0.8167572833333334
2.55,0.7815706666666667,0.8176663000000001
2.61,0.7901013333333333,0.8211413333333333
2.64,0.79794825,0.8213666666666665
2.7,0.8036958333333334,0.8219520000000001
2.73,0.8008906666666666,0.8231999999999999
2.7600000000000002,0.8015985666666665,0.8251066666666667
2.82,0.809024,0.8268639999999999


==> figures/results/performance/data_acc_energy/ci3.csv <==
x,lower,upper
0.39,0.2146557333333333,0.22459333333333328
0.44999999999999996,0.24078666666666662,0.25043466666666664
0.51,0.2575278666666666,0.27094399999999996
0.54,0.28392,0.29563949999999994
0.5700000000000001,0.300996,0.30810483333333333
0.6000000000000001,0.295552,0.32282
0.63,0.3414413333333333,0.3483346666666666
0.75,0.38206959999999995,0.4095091444444445
0.78,0.4224239444444444,0.42909733333333333
0.81,0.426084,0.4300755666666667
0.8400000000000001,0.44307066666666667,0.4595186666666666
0.8699999999999999,0.4574466666666666,0.4768483666666667
0.8999999999999999,0.47226085238095233,0.48301649523809514
0.96,0.48479010000000006,0.5250460166666667
0.99,0.49335200000000007,0.5315866666666667
1.0499999999999998,0.5083752833333333,0.5344454833333333
1.08,0.5076266666666667,0.5447506666666667
1.1400000000000001,0.5343235555555556,0.5549618749999999
1.2000000000000002,0.5222209333333333,0.5552102222222223
1.23,0.5502746666666666,0.5746333333333333
1.26,0.5530027999999999,0.5747013333333333
1.32,0.5555226999999999,0.5812426666666666
1.35,0.5849786666666666,0.5998186666666667
1.41,0.5826631,0.6014335000000001
1.47,0.5944803666666667,0.6084710444444446
1.5,0.5865193666666666,0.6109427166666667
1.53,0.5948933333333333,0.6253213333333333
1.59,0.6158293333333333,0.627268
1.6500000000000001,0.6226508466666667,0.6366194133333334
1.6800000000000002,0.6170506666666666,0.6417733333333333
1.71,0.6216200000000001,0.6520214416666666
1.7399999999999998,0.6419657499999999,0.65498
1.77,0.6427853333333333,0.6567654333333333
1.7999999999999998,0.6403501333333333,0.6600573333333333
1.83,0.6543614833333334,0.6672183166666665
1.8599999999999999,0.6597617666666669,0.6678338055555555
1.8900000000000001,0.6649666666666667,0.6743026666666667
1.92,0.6657013000000002,0.67631895
1.9500000000000002,0.6687185654761906,0.6785482559523811
2.0100000000000002,0.6785637999999999,0.6898007777777776
2.04,0.6831938500000001,0.6949950500000001
2.07,0.6873973333333334,0.703552
2.0999999999999996,0.6902366333333334,0.7045211583333334
2.13,0.7045317833333333,0.7117887
2.16,0.7029160000000001,0.7128013333333334
2.19,0.7092666666666666,0.7214213333333334
2.2199999999999998,0.7097804,0.7214911333333334
2.25,0.7183595777777778,0.7282218555555554
2.2800000000000002,0.7317172333333333,0.7444741333333335
2.37,0.7343703333333332,0.7448671000000001
2.43,0.7441506666666666,0.7522786666666667
2.4899999999999998,0.7486520000000001,0.7597573333333333
2.55,0.7490146666666668,0.7606141333333334
2.61,0.7678133333333333,0.7804504666666666
2.64,0.77646065,0.7828533333333333
2.7,0.784272,0.7938666666666666
2.73,0.785048,0.797888
2.7600000000000002,0.7922879999999999,0.8023933333333332
2.82,0.797652,0.8136933333333334


==> figures/results/performance/data_acc_energy/ci4.csv <==
x,lower,upper
0.39,0.16852666666666657,0.1787464333333333
0.44999999999999996,0.1997213333333333,0.20769733333333332
0.51,0.1986746666666666,0.20789999999999997
0.54,0.227756,0.23816666666666664
0.5700000000000001,0.23828656666666662,0.23952
0.6000000000000001,0.22029329999999997,0.24601199999999995
0.63,0.26291543333333334,0.27283999999999997
0.75,0.28283808888888884,0.30306160000000004
0.78,0.31358454444444445,0.32177696666666666
0.81,0.31445866666666666,0.3219190777777778
0.8400000000000001,0.32404133333333335,0.33885999999999994
0.8699999999999999,0.33365999999999996,0.3500213333333333
0.8999999999999999,0.34447359523809523,0.35261435238095246
0.96,0.3551493333333332,0.38271733333333324
0.99,0.3617152833333333,0.38314641666666666
1.0499999999999998,0.3719288333333333,0.3936545333333333
1.08,0.3754133333333333,0.4078386666666667
1.1400000000000001,0.3961787666666666,0.41880716666666656
1.2000000000000002,0.3928476166666667,0.42274974166666657
1.23,0.40468666666666664,0.44574400000000003
1.26,0.41408904999999996,0.4460830499999999
1.32,0.4141213333333333,0.464408
1.35,0.43302666666666667,0.4784413333333332
1.41,0.4422471499999999,0.47943974444444437
1.47,0.4561352166666666,0.48096043333333327
1.5,0.44911230555555565,0.491964
1.53,0.45110400000000006,0.5027661533333333
1.59,0.4599886999999999,0.5049386666666666
1.6500000000000001,0.47718732666666674,0.5061005111111111
1.6800000000000002,0.46399733333333326,0.5070024916666667
1.71,0.4616186666666667,0.507296625
1.7399999999999998,0.4862952916666667,0.5091378666666666
1.77,0.47613099999999997,0.509236
1.7999999999999998,0.47423079999999995,0.5112013333333334
1.83,0.4864269166666666,0.51271425
1.8599999999999999,0.49313405555555556,0.5131502666666666
1.8900000000000001,0.4848533333333333,0.5133621111111111
1.92,0.48773133333333335,0.5136040000000001
1.9500000000000002,0.49104001785714285,0.513632
2.0100000000000002,0.49435482222222216,0.5155135083333333
2.04,0.49437639999999994,0.5157384
2.07,0.48792266666666667,0.5158653333333334
2.0999999999999996,0.5003831333333334,0.5165178166666667
2.13,0.5015986333333333,0.5172679666666666
2.16,0.4945941666666666,0.51733105
2.19,0.5004013333333333,0.517629511111111
2.2199999999999998,0.49847003333333334,0.5179035833333334
2.25,0.5011368666666667,0.5180568666666667
2.2800000000000002,0.5085163833333334,0.5181577500000001
2.37,0.5018895166666667,0.518976
2.43,0.4999973333333333,0.5192066666666667
2.4899999999999998,0.499116,0.5194021333333333
2.55,0.5011306666666667,0.5201226666666667
2.61,0.5075405333333334,0.52052
2.64,0.5078220166666665,0.5223466666666667
2.7,0.5133247000000001,0.5226200000000001
2.73,0.5109675666666667,0.5228133333333334
2.7600000000000002,0.5127573333333334,0.5229946666666667
2.82,0.5117226666666668,0.5261404333333333


==> figures/results/performance/data_acc_energy/ci5.csv <==
x,lower,upper
0.39,0.21751959999999995,0.23337599999999994
0.44999999999999996,0.24790933333333331,0.2589013333333333
0.51,0.26505066666666666,0.2854453333333333
0.54,0.284176,0.2922773333333333
0.5700000000000001,0.3047306666666666,0.3181064
0.6000000000000001,0.30498666666666663,0.3315626666666666
0.63,0.33851719999999996,0.35114666666666666
0.75,0.38996204444444443,0.4129796
0.78,0.4202376888888888,0.4315761333333333
0.81,0.42795733333333336,0.4441866666666667
0.8400000000000001,0.4513653333333333,0.4670346666666666
0.8699999999999999,0.44918933333333333,0.47086933333333325
0.8999999999999999,0.48108449523809516,0.4900806095238096
0.96,0.5016853333333333,0.524352
0.99,0.5018946666666666,0.5266798666666668
1.0499999999999998,0.5274284666666667,0.5380247333333332
1.08,0.5333706666666667,0.551632
1.1400000000000001,0.5506857777777777,0.5612569333333335
1.2000000000000002,0.5430287666666667,0.5667115666666666
1.23,0.5690933333333333,0.5836092
1.26,0.5731492666666668,0.5850133333333334
1.32,0.580096,0.592
1.35,0.583248,0.6037066666666666
1.41,0.6014786666666666,0.6104862666666666
1.47,0.6057891333333333,0.6148134000000002
1.5,0.6003024,0.6190643333333334
1.53,0.6124533333333333,0.6258933333333334
1.59,0.6260906666666667,0.6339626666666666
1.6500000000000001,0.63254912,0.63839336
1.6800000000000002,0.6395946666666668,0.653808
1.71,0.6490453333333334,0.6551093333333333
1.7399999999999998,0.6531864666666666,0.6563466666666666
1.77,0.6399121333333333,0.6586367999999999
1.7999999999999998,0.6524339111111113,0.6626321333333333
1.83,0.6628449999999999,0.6698405333333334
1.8599999999999999,0.668213288888889,0.6738141777777777
1.8900000000000001,0.6669226666666666,0.6740533333333334
1.92,0.6749172666666667,0.6839532
1.9500000000000002,0.6801264999999999,0.6857289523809524
2.0100000000000002,0.6856318666666665,0.6926859111111112
2.04,0.6894390666666668,0.7006911333333333
2.07,0.6910773333333333,0.7080018333333334
2.0999999999999996,0.7015701666666668,0.7118133333333333
2.13,0.7077298000000001,0.7136853333333334
2.16,0.7018041333333334,0.7165258666666667
2.19,0.705344,0.720752
2.2199999999999998,0.7160076666666666,0.7247788666666667
2.25,0.7243122666666668,0.7292908000000001
2.2800000000000002,0.7277093333333333,0.7371404666666667
2.37,0.7382506000000001,0.7463476666666667
2.43,0.7489173333333333,0.7592800000000001
2.4899999999999998,0.7551190666666667,0.7667893333333333
2.55,0.7644746666666667,0.7740000000000001
2.61,0.7685023999999999,0.7822453333333333
2.64,0.7759008666666667,0.7845762000000002
2.7,0.782624,0.7929813333333333
2.73,0.7981013333333333,0.8047626666666666
2.7600000000000002,0.7966666666666666,0.8075999999999999
2.82,0.7958613333333333,0.8100373333333334


==> figures/results/performance/data_acc_energy/ci6.csv <==
x,lower,upper
0.39,0.20477866666666666,0.21122666666666662
0.44999999999999996,0.2420266666666666,0.24958400000000003
0.51,0.23900053333333326,0.2514186666666666
0.54,0.2753173333333333,0.2858506666666667
0.5700000000000001,0.2891626666666667,0.2864266666666666
0.6000000000000001,0.27253333333333335,0.2948586666666667
0.63,0.3182026666666667,0.3315413333333333
0.75,0.3468077333333332,0.37197355555555545
0.78,0.38390479999999993,0.39379377777777785
0.81,0.39655466666666667,0.4021653333333333
0.8400000000000001,0.4091893333333333,0.413728
0.8699999999999999,0.407056,0.41619999999999996
0.8999999999999999,0.42541239999999997,0.4312240761904762
0.96,0.44148266666666663,0.45806399999999997
0.99,0.4436586666666667,0.4620436
1.0499999999999998,0.45662826666666667,0.4727987999999999
1.08,0.476448,0.4899432
1.1400000000000001,0.48384524444444443,0.4977165777777777
1.2000000000000002,0.46840280000000006,0.49796053333333334
1.23,0.5073173333333333,0.5241071333333334
1.26,0.5024024666666667,0.5280853333333333
1.32,0.5131786666666667,0.5371093333333332
1.35,0.5219786666666666,0.5426850666666666
1.41,0.5202380666666667,0.5451257333333333
1.47,0.5379491999999999,0.5480432000000001
1.5,0.516360111111111,0.5586378666666667
1.53,0.5330293333333334,0.5612899733333334
1.59,0.5387040000000001,0.5614472444444444
1.6500000000000001,0.5486875733333333,0.5635671777777775
1.6800000000000002,0.548752,0.5638078571428571
1.71,0.5401758666666666,0.5646434
1.7399999999999998,0.5543939999999999,0.5652275333333333
1.77,0.5563039999999999,0.5653708
1.7999999999999998,0.541139111111111,0.56544
1.83,0.5571891999999999,0.5654800666666666
1.8599999999999999,0.556484088888889,0.5665885777777778
1.8900000000000001,0.5507314666666667,0.5668535333333333
1.92,0.5526895333333334,0.5670133333333333
1.9500000000000002,0.5548610952380952,0.567136
2.0100000000000002,0.5547407555555555,0.5677173333333333
2.04,0.5592306,0.5679214666666667
2.07,0.5593237333333333,0.5691211333333334
2.0999999999999996,0.5568025666666666,0.569424
2.13,0.5577941999999999,0.5697226666666666
2.16,0.5569002666666665,0.569952
2.19,0.5528746666666666,0.5701013333333332
2.2199999999999998,0.5623359333333332,0.5701585333333333
2.25,0.5600456444444445,0.5702136666666666
2.2800000000000002,0.5601488666666666,0.5705494
2.37,0.5648425333333332,0.5710606000000001
2.43,0.5655306666666667,0.5721546666666667
2.4899999999999998,0.5575085333333333,0.5721813333333333
2.55,0.562368,0.5722986666666666
2.61,0.5633333333333332,0.5723138666666667
2.64,0.5636741333333334,0.5726250666666667
2.7,0.5560693333333334,0.5727573333333333
2.73,0.5651626666666667,0.5733493333333334
2.7600000000000002,0.5585973333333334,0.5737599999999999
2.82,0.5646133333333333,0.5746475333333333


==> figures/results/performance/data_acc_energy/ci7.csv <==
x,lower,upper
0.44999999999999996,0.23844266666666666,0.253344
0.54,0.28377066666666656,0.2942882666666667
0.5700000000000001,0.30094933333333335,0.3172426666666667
0.63,0.3352,0.34461866666666663
0.75,0.39222793333333345,0.4071521333333333
0.78,0.41562426666666663,0.4278748444444444
0.81,0.41242013333333327,0.4407733333333333
0.8400000000000001,0.45055999999999996,0.468448
0.8699999999999999,0.45209599999999994,0.47146079999999996
0.8999999999999999,0.47813735555555553,0.48728302222222225
0.96,0.497024,0.5222933333333334
0.99,0.5137112,0.5311465333333334
1.0499999999999998,0.5329280000000001,0.5554676
1.08,0.5420674666666666,0.5616906666666667
1.1400000000000001,0.5573864,0.5796511333333333
1.2000000000000002,0.5744795999999999,0.5942966666666666
1.23,0.5783253333333334,0.598144
1.32,0.6044853333333333,0.6395788
1.35,0.6158560000000001,0.6446506666666666
1.41,0.6336602666666666,0.6598666666666666
1.47,0.6450153999999999,0.6694412666666667
1.5,0.6580832666666667,0.6758754666666666
1.53,0.6673653333333334,0.7032510666666667
1.59,0.6805920000000001,0.7082453333333333
1.6500000000000001,0.6914569666666667,0.7108321666666667
1.6800000000000002,0.6787908,0.7183200000000001
1.71,0.7076373333333333,0.7371040000000001
1.7399999999999998,0.7134592,0.7375610666666665
1.77,0.7049546666666667,0.7409013333333333
1.7999999999999998,0.7114837333333334,0.7469577333333334
1.83,0.7286380666666666,0.7535897066666667
1.8599999999999999,0.7356274133333333,0.7588063333333334
1.8900000000000001,0.7349493333333333,0.7703677333333333
1.92,0.7502892666666666,0.7706438666666667
1.9500000000000002,0.7525796333333333,0.7795786666666665
2.0100000000000002,0.7624987111111111,0.7814022222222222
2.04,0.7609022,0.785488
2.07,0.759248,0.7866328666666668
2.0999999999999996,0.7732090666666667,0.7914545000000001
2.13,0.7725276666666667,0.7960404
2.16,0.7804053333333334,0.8010400000000001
2.19,0.7746332,0.8020193333333334
2.2199999999999998,0.7824830666666666,0.8026242666666666
2.25,0.7868465333333333,0.8030685333333334
2.2800000000000002,0.7893966666666666,0.8055999999999999
2.37,0.8021238666666667,0.8141013333333333
2.43,0.8063093333333334,0.8147274
2.4899999999999998,0.7924906666666667,0.8182383333333333
2.55,0.8099786666666666,0.8197301333333334
2.61,0.7952319999999999,0.8201813333333332
2.64,0.8117382,0.8225173333333334
2.7,0.8096586666666667,0.8226293333333332
2.73,0.8070826666666667,0.8233119999999999
2.7600000000000002,0.8097386666666667,0.8233830666666666
2.82,0.8196042666666666,0.8329596


==> figures/results/performance/data_acc_energy/data1.csv <==
x,y
0.39,0.3060386666666667
0.44999999999999996,0.341684
0.51,0.34199466666666667
0.54,0.3843386666666667
0.5700000000000001,0.39161866666666667
0.6000000000000001,0.38202933333333333
0.63,0.42933466666666664
0.75,0.4547875555555556
0.78,0.4847751111111111
0.81,0.48376666666666673
0.8400000000000001,0.4941386666666666
0.8699999999999999,0.5153946666666667
0.8999999999999999,0.5159891428571428
0.96,0.5387266666666667
0.99,0.5394340000000001
1.0499999999999998,0.5499053333333334
1.08,0.5627053333333334
1.1400000000000001,0.5837173333333333
1.2000000000000002,0.5763983333333333
1.23,0.6078893333333333
1.26,0.6107313333333333
1.32,0.622744
1.35,0.6430826666666667
1.41,0.6525306666666666
1.47,0.6681980000000001
1.5,0.6522635555555555
1.53,0.6817306666666667
1.59,0.6954853333333334
1.6500000000000001,0.7035296
1.6800000000000002,0.703152
1.71,0.7162986666666666
1.7399999999999998,0.725078
1.77,0.7305999999999999
1.7999999999999998,0.7188479999999999
1.83,0.7402726666666667
1.8599999999999999,0.741909777777778
1.8900000000000001,0.7451293333333334
1.92,0.7462553333333333
1.9500000000000002,0.74521
2.0100000000000002,0.7569906666666666
2.04,0.7632399999999999
2.07,0.7681959999999999
2.0999999999999996,0.7709719999999999
2.13,0.7780406666666667
2.16,0.7761253333333333
2.19,0.7793559999999999
2.2199999999999998,0.7778033333333335
2.25,0.7836
2.2800000000000002,0.7967146666666667
2.37,0.7944386666666666
2.43,0.7937746666666666
2.4899999999999998,0.7967933333333334
2.55,0.7929386666666667
2.61,0.8065680000000001
2.64,0.8049726666666667
2.7,0.8147306666666667
2.73,0.8080559999999999
2.7600000000000002,0.8101653333333333
2.82,0.816808


==> figures/results/performance/data_acc_energy/data2.csv <==
x,y
0.39,0.30904666666666664
0.44999999999999996,0.3476333333333333
0.51,0.353184
0.54,0.38877066666666665
0.5700000000000001,0.39888666666666667
0.6000000000000001,0.39063733333333334
0.63,0.43679199999999996
0.75,0.469648
0.78,0.4957355555555555
0.81,0.49554133333333333
0.8400000000000001,0.5120720000000001
0.8699999999999999,0.5253866666666667
0.8999999999999999,0.5303899047619047
0.96,0.55546
0.99,0.558834
1.0499999999999998,0.5681573333333333
1.08,0.5817173333333333
1.1400000000000001,0.5972360000000001
1.2000000000000002,0.5959399999999999
1.23,0.6225453333333333
1.26,0.6243006666666666
1.32,0.6359266666666666
1.35,0.6577293333333334
1.41,0.6616026666666667
1.47,0.6777573333333333
1.5,0.6676811111111113
1.53,0.6891973333333334
1.59,0.70232
1.6500000000000001,0.7099794666666667
1.6800000000000002,0.71738
1.71,0.718452
1.7399999999999998,0.7307753333333333
1.77,0.735856
1.7999999999999998,0.7260648888888888
1.83,0.7451019999999999
1.8599999999999999,0.7468575555555556
1.8900000000000001,0.750024
1.92,0.7502946666666667
1.9500000000000002,0.7523295238095237
2.0100000000000002,0.7630960000000001
2.04,0.7680753333333333
2.07,0.7736466666666667
2.0999999999999996,0.7753433333333334
2.13,0.7840886666666667
2.16,0.780704
2.19,0.7844506666666666
2.2199999999999998,0.7845393333333334
2.25,0.7875804444444444
2.2800000000000002,0.8009326666666666
2.37,0.7979860000000001
2.43,0.7975386666666667
2.4899999999999998,0.8000773333333333
2.55,0.7977653333333333
2.61,0.8084306666666666
2.64,0.8086220000000001
2.7,0.8155506666666668
2.73,0.8104986666666667
2.7600000000000002,0.8128373333333332
2.82,0.817944


==> figures/results/performance/data_acc_energy/data3.csv <==
x,y
0.39,0.2198013333333333
0.44999999999999996,0.2456106666666666
0.51,0.26517066666666667
0.54,0.2897733333333333
0.5700000000000001,0.3044853333333334
0.6000000000000001,0.3117506666666666
0.63,0.3449146666666666
0.75,0.3980817777777778
0.78,0.4262742222222222
0.81,0.42766000000000004
0.8400000000000001,0.4512946666666666
0.8699999999999999,0.46776799999999996
0.8999999999999999,0.4777567619047618
0.96,0.508656
0.99,0.5107006666666667
1.0499999999999998,0.5212333333333332
1.08,0.5311746666666666
1.1400000000000001,0.5448573333333333
1.2000000000000002,0.5403613333333334
1.23,0.5628653333333333
1.26,0.564472
1.32,0.5701373333333333
1.35,0.5927506666666666
1.41,0.5934159999999999
1.47,0.6021966666666667
1.5,0.5987726666666666
1.53,0.6122666666666666
1.59,0.6229066666666666
1.6500000000000001,0.6301655999999999
1.6800000000000002,0.631692
1.71,0.640508
1.7399999999999998,0.6470493333333334
1.77,0.651568
1.7999999999999998,0.6492875555555557
1.83,0.6608886666666667
1.8599999999999999,0.6638264444444444
1.8900000000000001,0.6696346666666667
1.92,0.6707353333333334
1.9500000000000002,0.6741900000000002
2.0100000000000002,0.6847186666666666
2.04,0.6891766666666668
2.07,0.6940346666666668
2.0999999999999996,0.6987593333333333
2.13,0.7080653333333334
2.16,0.7086906666666668
2.19,0.7139386666666667
2.2199999999999998,0.715698
2.25,0.723527111111111
2.2800000000000002,0.7385453333333334
2.37,0.7391253333333334
2.43,0.7482146666666667
2.4899999999999998,0.7556666666666667
2.55,0.7550626666666667
2.61,0.7743253333333333
2.64,0.778548
2.7,0.7909186666666667
2.73,0.7895493333333332
2.7600000000000002,0.7963186666666666
2.82,0.8062946666666667


==> figures/results/performance/data_acc_energy/data4.csv <==
x,y
0.39,0.1741133333333333
0.44999999999999996,0.2039533333333333
0.51,0.20430666666666664
0.54,0.23316399999999998
0.5700000000000001,0.24215066666666663
0.6000000000000001,0.2316293333333333
0.63,0.2674026666666666
0.75,0.2941977777777778
0.78,0.317892
0.81,0.31920799999999994
0.8400000000000001,0.33184533333333327
0.8699999999999999,0.3430413333333333
0.8999999999999999,0.3484518095238095
0.96,0.37072533333333324
0.99,0.37344599999999994
1.0499999999999998,0.38416866666666666
1.08,0.39485333333333333
1.1400000000000001,0.4085977777777777
1.2000000000000002,0.408795
1.23,0.428184
1.26,0.43199933333333335
1.32,0.44257466666666667
1.35,0.4596746666666666
1.41,0.46268733333333334
1.47,0.47514
1.5,0.4653308888888889
1.53,0.48170133333333337
1.59,0.486996
1.6500000000000001,0.49001733333333336
1.6800000000000002,0.49139333333333324
1.71,0.4931973333333334
1.7399999999999998,0.4971733333333333
1.77,0.49942000000000003
1.7999999999999998,0.49095555555555553
1.83,0.5006226666666668
1.8599999999999999,0.5011633333333334
1.8900000000000001,0.503204
1.92,0.5015633333333334
1.9500000000000002,0.4996716666666666
2.0100000000000002,0.5042462222222223
2.04,0.5060640000000001
2.07,0.505544
2.0999999999999996,0.508307
2.13,0.510316
2.16,0.5096826666666667
2.19,0.5114986666666667
2.2199999999999998,0.5093626666666666
2.25,0.5099248888888888
2.2800000000000002,0.5183073333333333
2.37,0.51032
2.43,0.5086373333333333
2.4899999999999998,0.5086373333333334
2.55,0.507624
2.61,0.5141986666666667
2.64,0.5120066666666667
2.7,0.5177600000000001
2.73,0.5152013333333334
2.7600000000000002,0.5181453333333333
2.82,0.517396


==> figures/results/performance/data_acc_energy/data5.csv <==
x,y
0.39,0.22522133333333327
0.44999999999999996,0.2521493333333333
0.51,0.27524800000000005
0.54,0.28824533333333335
0.5700000000000001,0.31128
0.6000000000000001,0.32049066666666665
0.63,0.34448
0.75,0.40313955555555553
0.78,0.42566933333333334
0.81,0.4351253333333333
0.8400000000000001,0.4590773333333333
0.8699999999999999,0.46300266666666656
0.8999999999999999,0.48553447619047624
0.96,0.5127253333333334
0.99,0.514704
1.0499999999999998,0.5327839999999999
1.08,0.5425066666666667
1.1400000000000001,0.5557724444444445
1.2000000000000002,0.5555733333333334
1.23,0.57744
1.26,0.5781040000000001
1.32,0.5866666666666667
1.35,0.5934506666666667
1.41,0.605736
1.47,0.6128826666666667
1.5,0.6084986666666666
1.53,0.6182933333333334
1.59,0.6308159999999999
1.6500000000000001,0.6355306666666666
1.6800000000000002,0.6477866666666667
1.71,0.6531146666666666
1.7399999999999998,0.6559493333333333
1.77,0.647392
1.7999999999999998,0.6579573333333334
1.83,0.6664693333333334
1.8599999999999999,0.6710222222222222
1.8900000000000001,0.670992
1.92,0.679136
1.9500000000000002,0.6828876190476192
2.0100000000000002,0.6890951111111111
2.04,0.6945600000000001
2.07,0.6995253333333333
2.0999999999999996,0.7049786666666668
2.13,0.712064
2.16,0.707856
2.19,0.7129973333333333
2.2199999999999998,0.7205493333333334
2.25,0.7268462222222223
2.2800000000000002,0.7323093333333334
2.37,0.742744
2.43,0.753488
2.4899999999999998,0.7598293333333334
2.55,0.7692373333333333
2.61,0.7750826666666667
2.64,0.7799333333333334
2.7,0.7878026666666667
2.73,0.8007199999999999
2.7600000000000002,0.8017653333333332
2.82,0.8029493333333333


==> figures/results/performance/data_acc_energy/data6.csv <==
x,y
0.39,0.207888
0.44999999999999996,0.24589333333333335
0.51,0.24553599999999998
0.54,0.2809973333333334
0.5700000000000001,0.29225066666666666
0.6000000000000001,0.28001599999999993
0.63,0.32507199999999997
0.75,0.3599324444444444
0.78,0.3888124444444444
0.81,0.39936
0.8400000000000001,0.4110453333333334
0.8699999999999999,0.41162666666666664
0.8999999999999999,0.4282864761904762
0.96,0.4499946666666667
0.99,0.45358666666666664
1.0499999999999998,0.46540799999999993
1.08,0.48318933333333325
1.1400000000000001,0.4913262222222222
1.2000000000000002,0.4845226666666667
1.23,0.5184693333333333
1.26,0.5130106666666666
1.32,0.5243466666666666
1.35,0.5335733333333333
1.41,0.536168
1.47,0.548296
1.5,0.5305262222222222
1.53,0.5512693333333334
1.59,0.552272
1.6500000000000001,0.5551189333333333
1.6800000000000002,0.5572906666666666
1.71,0.5547306666666667
1.7399999999999998,0.5599413333333333
1.77,0.564336
1.7999999999999998,0.5516888888888888
1.83,0.5620186666666667
1.8599999999999999,0.5601377777777778
1.8900000000000001,0.5619253333333334
1.92,0.5592106666666666
1.9500000000000002,0.5591657142857143
2.0100000000000002,0.5607217777777778
2.04,0.5643813333333333
2.07,0.5664106666666666
2.0999999999999996,0.560812
2.13,0.562848
2.16,0.564896
2.19,0.562128
2.2199999999999998,0.5662826666666667
2.25,0.5649973333333332
2.2800000000000002,0.5655493333333333
2.37,0.5676746666666668
2.43,0.5686506666666667
2.4899999999999998,0.5635626666666667
2.55,0.56464
2.61,0.5663733333333334
2.64,0.5695333333333333
2.7,0.564432
2.73,0.5691306666666668
2.7600000000000002,0.5645173333333333
2.82,0.569072


==> figures/results/performance/data_acc_energy/data7.csv <==
x,y
0.44999999999999996,0.24553599999999998
0.54,0.2891786666666666
0.5700000000000001,0.308944
0.63,0.3399093333333333
0.75,0.40070666666666666
0.78,0.422176
0.81,0.42899733333333334
0.8400000000000001,0.460304
0.8699999999999999,0.4603466666666667
0.8999999999999999,0.48264444444444443
0.96,0.5105546666666667
0.99,0.523024
1.0499999999999998,0.5439786666666666
1.08,0.5527040000000001
1.1400000000000001,0.5696746666666666
1.2000000000000002,0.5849146666666668
1.23,0.5879733333333333
1.32,0.6214026666666667
1.35,0.6289973333333333
1.41,0.6466933333333333
1.47,0.6573573333333333
1.5,0.6673133333333334
1.53,0.6857173333333334
1.59,0.6943413333333333
1.6500000000000001,0.7014546666666666
1.6800000000000002,0.70128
1.71,0.7253386666666667
1.7399999999999998,0.7252071111111111
1.77,0.7241173333333333
1.7999999999999998,0.731352
1.83,0.7444826666666666
1.8599999999999999,0.7446410666666669
1.8900000000000001,0.7576266666666667
1.92,0.7601519999999999
1.9500000000000002,0.7616413333333333
2.0100000000000002,0.7724266666666667
2.04,0.7739066666666667
2.07,0.7736319999999999
2.0999999999999996,0.7829066666666668
2.13,0.784896
2.16,0.7930026666666667
2.19,0.7882346666666666
2.2199999999999998,0.7929813333333333
2.25,0.7941946666666667
2.2800000000000002,0.79592
2.37,0.8086373333333332
2.43,0.8134133333333333
2.4899999999999998,0.8072853333333333
2.55,0.8150506666666667
2.61,0.8046666666666666
2.64,0.8149546666666667
2.7,0.8171893333333333
2.73,0.814592
2.7600000000000002,0.816128
2.82,0.82568


==> figures/results/performance/data_accuracy_energy/ci1.csv <==
x,lower,upper
0.39,0.280338667,0.325908
0.45,0.32536,0.356488
0.51,0.314830667,0.369158667
0.54,0.365813333,0.396586667
0.57,0.374709333,0.403833333
0.6,0.344846667,0.410409933
0.63,0.41014,0.445612
0.75,0.432991867,0.474727144
0.78,0.4737965,0.49374
0.81,0.470361333,0.494327044
0.84,0.4792,0.505234667
0.87,0.492481667,0.521731576
0.9,0.50926379,0.532537333
0.96,0.515062667,0.55250185
0.99,0.526178817,0.556914667
1.05,0.53711785,0.56051535
1.08,0.542581333,0.578334667
1.14,0.570604767,0.594611567
1.2,0.555057033,0.595346844
1.23,0.585118233,0.624692467
1.26,0.593583183,0.62652
1.32,0.597970667,0.643278667
1.35,0.622709333,0.658978667
1.41,0.633024767,0.6695534
1.47,0.651479817,0.670292439
1.5,0.629202683,0.683695617
1.53,0.654167967,0.700777467
1.59,0.673932,0.712832267
1.65,0.691080713,0.715796927
1.68,0.67742,0.728884
1.71,0.680352,0.736881133
1.74,0.711682633,0.737042092
1.77,0.709076,0.744186667
1.8,0.698478556,0.750013333
1.83,0.724967067,0.7518912
1.86,0.730372578,0.7530362
1.89,0.723672,0.756812643
1.92,0.728946817,0.762354817
1.95,0.732958893,0.765894667
2.01,0.740650878,0.770137911
2.04,0.7455163,0.777540983
2.07,0.741388,0.783209225
2.1,0.756985658,0.791982667
2.13,0.763612217,0.792105517
2.16,0.74564,0.795641333
2.19,0.759617333,0.79602945
2.22,0.75881615,0.796903689
2.25,0.766629556,0.798676
2.28,0.781261317,0.803438667
2.37,0.777983933,0.806216433
2.43,0.778937333,0.8091289
2.49,0.76752,0.810796333
2.55,0.776706967,0.815538783
2.61,0.787642667,0.818350667
2.64,0.793584633,0.818504
2.7,0.803936,0.8208766
2.73,0.797218667,0.824070667
2.76,0.798270667,0.824241333
2.82,0.805269333,0.82732
3,0.8285564,0.8301267


==> figures/results/performance/data_accuracy_energy/ci2.csv <==
x,lower,upper
0.39,0.284757333,0.327264
0.45,0.330901333,0.359606767
0.51,0.324150667,0.379498667
0.54,0.3680728,0.403177333
0.57,0.38078,0.413386667
0.6,0.353577333,0.421556
0.63,0.418910867,0.452222667
0.75,0.449233444,0.486593811
0.78,0.482206867,0.507052578
0.81,0.480296,0.508385333
0.84,0.492824,0.527444
0.87,0.503604,0.538408724
0.9,0.522375719,0.541281333
0.96,0.523982667,0.574763933
0.99,0.538622517,0.581827167
1.05,0.5530242,0.582202867
1.08,0.554246667,0.602589333
1.14,0.581945333,0.610142833
1.2,0.575089433,0.613937442
1.23,0.594278667,0.641088517
1.26,0.604300683,0.643252
1.32,0.603622667,0.662606667
1.35,0.63362,0.673562667
1.41,0.638081333,0.678632233
1.47,0.65953735,0.683601567
1.5,0.649681706,0.69494085
1.53,0.656536,0.711921333
1.59,0.678474667,0.722682667
1.65,0.69547636,0.723143767
1.68,0.687829333,0.740085333
1.71,0.682012,0.74210985
1.74,0.717713667,0.744328922
1.77,0.714025333,0.748692
1.8,0.7039283,0.756719667
1.83,0.729324,0.757614572
1.86,0.735015606,0.760300867
1.89,0.726172,0.765061256
1.92,0.730522433,0.768950417
1.95,0.73927697,0.769841333
2.01,0.746116111,0.777990467
2.04,0.74968425,0.784851533
2.07,0.748165167,0.787925125
2.1,0.760702625,0.7966516
2.13,0.766409267,0.797913333
2.16,0.752136,0.800086733
2.19,0.763681333,0.8012183
2.22,0.7653696,0.801593333
2.25,0.771159267,0.801763667
2.28,0.784243017,0.809103767
2.37,0.782384317,0.809525333
2.43,0.780990667,0.810478267
2.49,0.774185233,0.816757283
2.55,0.781570667,0.8176663
2.61,0.790101333,0.821141333
2.64,0.79794825,0.821366667
2.7,0.803695833,0.821952
2.73,0.800890667,0.8232
2.76,0.801598567,0.825106667
2.82,0.809024,0.826864
3,0.82905,0.83105


==> figures/results/performance/data_accuracy_energy/ci3.csv <==
x,lower,upper
0.39,0.214655733,0.224593333
0.45,0.240786667,0.250434667
0.51,0.257527867,0.270944
0.54,0.28392,0.2956395
0.57,0.300996,0.308104833
0.6,0.295552,0.32282
0.63,0.341441333,0.348334667
0.75,0.3820696,0.409509144
0.78,0.422423944,0.429097333
0.81,0.426084,0.430075567
0.84,0.443070667,0.459518667
0.87,0.457446667,0.476848367
0.9,0.472260852,0.483016495
0.96,0.4847901,0.525046017
0.99,0.493352,0.531586667
1.05,0.508375283,0.534445483
1.08,0.507626667,0.544750667
1.14,0.534323556,0.554961875
1.2,0.522220933,0.555210222
1.23,0.550274667,0.574633333
1.26,0.5530028,0.574701333
1.32,0.5555227,0.581242667
1.35,0.584978667,0.599818667
1.41,0.5826631,0.6014335
1.47,0.594480367,0.608471044
1.5,0.586519367,0.610942717
1.53,0.594893333,0.625321333
1.59,0.615829333,0.627268
1.65,0.622650847,0.636619413
1.68,0.617050667,0.641773333
1.71,0.62162,0.652021442
1.74,0.64196575,0.65498
1.77,0.642785333,0.656765433
1.8,0.640350133,0.660057333
1.83,0.654361483,0.667218317
1.86,0.659761767,0.667833806
1.89,0.664966667,0.674302667
1.92,0.6657013,0.67631895
1.95,0.668718565,0.678548256
2.01,0.6785638,0.689800778
2.04,0.68319385,0.69499505
2.07,0.687397333,0.703552
2.1,0.690236633,0.704521158
2.13,0.704531783,0.7117887
2.16,0.702916,0.712801333
2.19,0.709266667,0.721421333
2.22,0.7097804,0.721491133
2.25,0.718359578,0.728221856
2.28,0.731717233,0.744474133
2.37,0.734370333,0.7448671
2.43,0.744150667,0.752278667
2.49,0.748652,0.759757333
2.55,0.749014667,0.760614133
2.61,0.767813333,0.780450467
2.64,0.77646065,0.782853333
2.7,0.784272,0.793866667
2.73,0.785048,0.797888
2.76,0.792288,0.802393333
2.82,0.797652,0.813693333
3,0.829634,0.830121


==> figures/results/performance/data_accuracy_energy/ci4.csv <==
x,lower,upper
0.39,0.168526667,0.178746433
0.45,0.199721333,0.207697333
0.51,0.198674667,0.2079
0.54,0.227756,0.238166667
0.57,0.238286567,0.23952
0.6,0.2202933,0.246012
0.63,0.262915433,0.27284
0.75,0.282838089,0.3030616
0.78,0.313584544,0.321776967
0.81,0.314458667,0.321919078
0.84,0.324041333,0.33886
0.87,0.33366,0.350021333
0.9,0.344473595,0.352614352
0.96,0.355149333,0.382717333
0.99,0.361715283,0.383146417
1.05,0.371928833,0.393654533
1.08,0.375413333,0.407838667
1.14,0.396178767,0.418807167
1.2,0.392847617,0.422749742
1.23,0.404686667,0.445744
1.26,0.41408905,0.44608305
1.32,0.414121333,0.464408
1.35,0.433026667,0.478441333
1.41,0.44224715,0.479439744
1.47,0.456135217,0.480960433
1.5,0.449112306,0.491964
1.53,0.451104,0.502766153
1.59,0.4599887,0.504938667
1.65,0.477187327,0.506100511
1.68,0.463997333,0.507002492
1.71,0.461618667,0.507296625
1.74,0.486295292,0.509137867
1.77,0.476131,0.509236
1.8,0.4742308,0.511201333
1.83,0.486426917,0.51271425
1.86,0.493134056,0.513150267
1.89,0.484853333,0.513362111
1.92,0.487731333,0.513604
1.95,0.491040018,0.513632
2.01,0.494354822,0.515513508
2.04,0.4943764,0.5157384
2.07,0.487922667,0.515865333
2.1,0.500383133,0.516517817
2.13,0.501598633,0.517267967
2.16,0.494594167,0.51733105
2.19,0.500401333,0.517629511
2.22,0.498470033,0.517903583
2.25,0.501136867,0.518056867
2.28,0.508516383,0.51815775
2.37,0.501889517,0.518976
2.43,0.499997333,0.519206667
2.49,0.499116,0.519402133
2.55,0.501130667,0.520122667
2.61,0.507540533,0.52052
2.64,0.507822017,0.522346667
2.7,0.5133247,0.52262
2.73,0.510967567,0.522813333
2.76,0.512757333,0.522994667
2.82,0.511722667,0.526140433
3,0.5127166,0.522976


==> figures/results/performance/data_accuracy_energy/ci5.csv <==
x,lower,upper
0.39,0.2175196,0.233376
0.45,0.247909333,0.258901333
0.51,0.265050667,0.285445333
0.54,0.284176,0.292277333
0.57,0.304730667,0.3181064
0.6,0.304986667,0.331562667
0.63,0.3385172,0.351146667
0.75,0.389962044,0.4129796
0.78,0.420237689,0.431576133
0.81,0.427957333,0.444186667
0.84,0.451365333,0.467034667
0.87,0.449189333,0.470869333
0.9,0.481084495,0.49008061
0.96,0.501685333,0.524352
0.99,0.501894667,0.526679867
1.05,0.527428467,0.538024733
1.08,0.533370667,0.551632
1.14,0.550685778,0.561256933
1.2,0.543028767,0.566711567
1.23,0.569093333,0.5836092
1.26,0.573149267,0.585013333
1.32,0.580096,0.592
1.35,0.583248,0.603706667
1.41,0.601478667,0.610486267
1.47,0.605789133,0.6148134
1.5,0.6003024,0.619064333
1.53,0.612453333,0.625893333
1.59,0.626090667,0.633962667
1.65,0.63254912,0.63839336
1.68,0.639594667,0.653808
1.71,0.649045333,0.655109333
1.74,0.653186467,0.656346667
1.77,0.639912133,0.6586368
1.8,0.652433911,0.662632133
1.83,0.662845,0.669840533
1.86,0.668213289,0.673814178
1.89,0.666922667,0.674053333
1.92,0.674917267,0.6839532
1.95,0.6801265,0.685728952
2.01,0.685631867,0.692685911
2.04,0.689439067,0.700691133
2.07,0.691077333,0.708001833
2.1,0.701570167,0.711813333
2.13,0.7077298,0.713685333
2.16,0.701804133,0.716525867
2.19,0.705344,0.720752
2.22,0.716007667,0.724778867
2.25,0.724312267,0.7292908
2.28,0.727709333,0.737140467
2.37,0.7382506,0.746347667
2.43,0.748917333,0.75928
2.49,0.755119067,0.766789333
2.55,0.764474667,0.774
2.61,0.7685024,0.782245333
2.64,0.775900867,0.7845762
2.7,0.782624,0.792981333
2.73,0.798101333,0.804762667
2.76,0.796666667,0.8076
2.82,0.795861333,0.810037333
3,0.8296876,0.830403


==> figures/results/performance/data_accuracy_energy/ci6.csv <==
x,lower,upper
0.39,0.204778667,0.211226667
0.45,0.242026667,0.249584
0.51,0.239000533,0.251418667
0.54,0.275317333,0.285850667
0.57,0.289162667,0.286426667
0.6,0.272533333,0.294858667
0.63,0.318202667,0.331541333
0.75,0.346807733,0.371973556
0.78,0.3839048,0.393793778
0.81,0.396554667,0.402165333
0.84,0.409189333,0.413728
0.87,0.407056,0.4162
0.9,0.4254124,0.431224076
0.96,0.441482667,0.458064
0.99,0.443658667,0.4620436
1.05,0.456628267,0.4727988
1.08,0.476448,0.4899432
1.14,0.483845244,0.497716578
1.2,0.4684028,0.497960533
1.23,0.507317333,0.524107133
1.26,0.502402467,0.528085333
1.32,0.513178667,0.537109333
1.35,0.521978667,0.542685067
1.41,0.520238067,0.545125733
1.47,0.5379492,0.5480432
1.5,0.516360111,0.558637867
1.53,0.533029333,0.561289973
1.59,0.538704,0.561447244
1.65,0.548687573,0.563567178
1.68,0.548752,0.563807857
1.71,0.540175867,0.5646434
1.74,0.554394,0.565227533
1.77,0.556304,0.5653708
1.8,0.541139111,0.56544
1.83,0.5571892,0.565480067
1.86,0.556484089,0.566588578
1.89,0.550731467,0.566853533
1.92,0.552689533,0.567013333
1.95,0.554861095,0.567136
2.01,0.554740756,0.567717333
2.04,0.5592306,0.567921467
2.07,0.559323733,0.569121133
2.1,0.556802567,0.569424
2.13,0.5577942,0.569722667
2.16,0.556900267,0.569952
2.19,0.552874667,0.570101333
2.22,0.562335933,0.570158533
2.25,0.560045644,0.570213667
2.28,0.560148867,0.5705494
2.37,0.564842533,0.5710606
2.43,0.565530667,0.572154667
2.49,0.557508533,0.572181333
2.55,0.562368,0.572298667
2.61,0.563333333,0.572313867
2.64,0.563674133,0.572625067
2.7,0.556069333,0.572757333
2.73,0.565162667,0.573349333
2.76,0.558597333,0.57376
2.82,0.564613333,0.574647533
3,0.566431,0.576445


==> figures/results/performance/data_accuracy_energy/ci7.csv <==
x,lower,upper
0.45,0.238442667,0.253344
0.54,0.283770667,0.294288267
0.57,0.300949333,0.317242667
0.63,0.3352,0.344618667
0.75,0.392227933,0.407152133
0.78,0.415624267,0.427874844
0.81,0.412420133,0.440773333
0.84,0.45056,0.468448
0.87,0.452096,0.4714608
0.9,0.478137356,0.487283022
0.96,0.497024,0.522293333
0.99,0.5137112,0.531146533
1.05,0.532928,0.5554676
1.08,0.542067467,0.561690667
1.14,0.5573864,0.579651133
1.2,0.5744796,0.594296667
1.23,0.578325333,0.598144
1.32,0.604485333,0.6395788
1.35,0.615856,0.644650667
1.41,0.633660267,0.659866667
1.47,0.6450154,0.669441267
1.5,0.658083267,0.675875467
1.53,0.667365333,0.703251067
1.59,0.680592,0.708245333
1.65,0.691456967,0.710832167
1.68,0.6787908,0.71832
1.71,0.707637333,0.737104
1.74,0.7134592,0.737561067
1.77,0.704954667,0.740901333
1.8,0.711483733,0.746957733
1.83,0.728638067,0.753589707
1.86,0.735627413,0.758806333
1.89,0.734949333,0.770367733
1.92,0.750289267,0.770643867
1.95,0.752579633,0.779578667
2.01,0.762498711,0.781402222
2.04,0.7609022,0.785488
2.07,0.759248,0.786632867
2.1,0.773209067,0.7914545
2.13,0.772527667,0.7960404
2.16,0.780405333,0.80104
2.19,0.7746332,0.802019333
2.22,0.782483067,0.802624267
2.25,0.786846533,0.803068533
2.28,0.789396667,0.8056
2.37,0.802123867,0.814101333
2.43,0.806309333,0.8147274
2.49,0.792490667,0.818238333
2.55,0.809978667,0.819730133
2.61,0.795232,0.820181333
2.64,0.8117382,0.822517333
2.7,0.809658667,0.822629333
2.73,0.807082667,0.823312
2.76,0.809738667,0.823383067
2.82,0.819604267,0.8329596
3,0.8289956,0.83106


==> figures/results/performance/data_accuracy_energy/data1.csv <==
x,y
0.39,0.306038667
0.45,0.341684
0.51,0.341994667
0.54,0.384338667
0.57,0.391618667
0.6,0.382029333
0.63,0.429334667
0.75,0.454787556
0.78,0.484775111
0.81,0.483766667
0.84,0.494138667
0.87,0.515394667
0.9,0.515989143
0.96,0.538726667
0.99,0.539434
1.05,0.549905333
1.08,0.562705333
1.14,0.583717333
1.2,0.576398333
1.23,0.607889333
1.26,0.610731333
1.32,0.622744
1.35,0.643082667
1.41,0.652530667
1.47,0.668198
1.5,0.652263556
1.53,0.681730667
1.59,0.695485333
1.65,0.7035296
1.68,0.703152
1.71,0.716298667
1.74,0.725078
1.77,0.7306
1.8,0.718848
1.83,0.740272667
1.86,0.741909778
1.89,0.745129333
1.92,0.746255333
1.95,0.74521
2.01,0.756990667
2.04,0.76324
2.07,0.768196
2.1,0.770972
2.13,0.778040667
2.16,0.776125333
2.19,0.779356
2.22,0.777803333
2.25,0.7836
2.28,0.796714667
2.37,0.794438667
2.43,0.793774667
2.49,0.796793333
2.55,0.792938667
2.61,0.806568
2.64,0.804972667
2.7,0.814730667
2.73,0.808056
2.76,0.810165333
2.82,0.816808
3,0.83


==> figures/results/performance/data_accuracy_energy/data2.csv <==
x,y
0.39,0.309046667
0.45,0.347633333
0.51,0.353184
0.54,0.388770667
0.57,0.398886667
0.6,0.390637333
0.63,0.436792
0.75,0.469648
0.78,0.495735556
0.81,0.495541333
0.84,0.512072
0.87,0.525386667
0.9,0.530389905
0.96,0.55546
0.99,0.558834
1.05,0.568157333
1.08,0.581717333
1.14,0.597236
1.2,0.59594
1.23,0.622545333
1.26,0.624300667
1.32,0.635926667
1.35,0.657729333
1.41,0.661602667
1.47,0.677757333
1.5,0.667681111
1.53,0.689197333
1.59,0.70232
1.65,0.709979467
1.68,0.71738
1.71,0.718452
1.74,0.730775333
1.77,0.735856
1.8,0.726064889
1.83,0.745102
1.86,0.746857556
1.89,0.750024
1.92,0.750294667
1.95,0.752329524
2.01,0.763096
2.04,0.768075333
2.07,0.773646667
2.1,0.775343333
2.13,0.784088667
2.16,0.780704
2.19,0.784450667
2.22,0.784539333
2.25,0.787580444
2.28,0.800932667
2.37,0.797986
2.43,0.797538667
2.49,0.800077333
2.55,0.797765333
2.61,0.808430667
2.64,0.808622
2.7,0.815550667
2.73,0.810498667
2.76,0.812837333
2.82,0.817944
3,0.83


==> figures/results/performance/data_accuracy_energy/data3.csv <==
x,y
0.39,0.219801333
0.45,0.245610667
0.51,0.265170667
0.54,0.289773333
0.57,0.304485333
0.6,0.311750667
0.63,0.344914667
0.75,0.398081778
0.78,0.426274222
0.81,0.42766
0.84,0.451294667
0.87,0.467768
0.9,0.477756762
0.96,0.508656
0.99,0.510700667
1.05,0.521233333
1.08,0.531174667
1.14,0.544857333
1.2,0.540361333
1.23,0.562865333
1.26,0.564472
1.32,0.570137333
1.35,0.592750667
1.41,0.593416
1.47,0.602196667
1.5,0.598772667
1.53,0.612266667
1.59,0.622906667
1.65,0.6301656
1.68,0.631692
1.71,0.640508
1.74,0.647049333
1.77,0.651568
1.8,0.649287556
1.83,0.660888667
1.86,0.663826444
1.89,0.669634667
1.92,0.670735333
1.95,0.67419
2.01,0.684718667
2.04,0.689176667
2.07,0.694034667
2.1,0.698759333
2.13,0.708065333
2.16,0.708690667
2.19,0.713938667
2.22,0.715698
2.25,0.723527111
2.28,0.738545333
2.37,0.739125333
2.43,0.748214667
2.49,0.755666667
2.55,0.755062667
2.61,0.774325333
2.64,0.778548
2.7,0.790918667
2.73,0.789549333
2.76,0.796318667
2.82,0.806294667
3,0.83


==> figures/results/performance/data_accuracy_energy/data4.csv <==
x,y
0.39,0.174113333
0.45,0.203953333
0.51,0.204306667
0.54,0.233164
0.57,0.242150667
0.6,0.231629333
0.63,0.267402667
0.75,0.294197778
0.78,0.317892
0.81,0.319208
0.84,0.331845333
0.87,0.343041333
0.9,0.34845181
0.96,0.370725333
0.99,0.373446
1.05,0.384168667
1.08,0.394853333
1.14,0.408597778
1.2,0.408795
1.23,0.428184
1.26,0.431999333
1.32,0.442574667
1.35,0.459674667
1.41,0.462687333
1.47,0.47514
1.5,0.465330889
1.53,0.481701333
1.59,0.486996
1.65,0.490017333
1.68,0.491393333
1.71,0.493197333
1.74,0.497173333
1.77,0.49942
1.8,0.490955556
1.83,0.500622667
1.86,0.501163333
1.89,0.503204
1.92,0.501563333
1.95,0.499671667
2.01,0.504246222
2.04,0.506064
2.07,0.505544
2.1,0.508307
2.13,0.510316
2.16,0.509682667
2.19,0.511498667
2.22,0.509362667
2.25,0.509924889
2.28,0.518307333
2.37,0.51032
2.43,0.508637333
2.49,0.508637333
2.55,0.507624
2.61,0.514198667
2.64,0.512006667
2.7,0.51776
2.73,0.515201333
2.76,0.518145333
2.82,0.517396
3,0.517699


==> figures/results/performance/data_accuracy_energy/data5.csv <==
x,y
0.39,0.225221333
0.45,0.252149333
0.51,0.275248
0.54,0.288245333
0.57,0.31128
0.6,0.320490667
0.63,0.34448
0.75,0.403139556
0.78,0.425669333
0.81,0.435125333
0.84,0.459077333
0.87,0.463002667
0.9,0.485534476
0.96,0.512725333
0.99,0.514704
1.05,0.532784
1.08,0.542506667
1.14,0.555772444
1.2,0.555573333
1.23,0.57744
1.26,0.578104
1.32,0.586666667
1.35,0.593450667
1.41,0.605736
1.47,0.612882667
1.5,0.608498667
1.53,0.618293333
1.59,0.630816
1.65,0.635530667
1.68,0.647786667
1.71,0.653114667
1.74,0.655949333
1.77,0.647392
1.8,0.657957333
1.83,0.666469333
1.86,0.671022222
1.89,0.670992
1.92,0.679136
1.95,0.682887619
2.01,0.689095111
2.04,0.69456
2.07,0.699525333
2.1,0.704978667
2.13,0.712064
2.16,0.707856
2.19,0.712997333
2.22,0.720549333
2.25,0.726846222
2.28,0.732309333
2.37,0.742744
2.43,0.753488
2.49,0.759829333
2.55,0.769237333
2.61,0.775082667
2.64,0.779933333
2.7,0.787802667
2.73,0.80072
2.76,0.801765333
2.82,0.802949333
3,0.83


==> figures/results/performance/data_accuracy_energy/data6.csv <==
x,y
0.39,0.207888
0.45,0.245893333
0.51,0.245536
0.54,0.280997333
0.57,0.292250667
0.6,0.280016
0.63,0.325072
0.75,0.359932444
0.78,0.388812444
0.81,0.39936
0.84,0.411045333
0.87,0.411626667
0.9,0.428286476
0.96,0.449994667
0.99,0.453586667
1.05,0.465408
1.08,0.483189333
1.14,0.491326222
1.2,0.484522667
1.23,0.518469333
1.26,0.513010667
1.32,0.524346667
1.35,0.533573333
1.41,0.536168
1.47,0.548296
1.5,0.530526222
1.53,0.551269333
1.59,0.552272
1.65,0.555118933
1.68,0.557290667
1.71,0.554730667
1.74,0.559941333
1.77,0.564336
1.8,0.551688889
1.83,0.562018667
1.86,0.560137778
1.89,0.561925333
1.92,0.559210667
1.95,0.559165714
2.01,0.560721778
2.04,0.564381333
2.07,0.566410667
2.1,0.560812
2.13,0.562848
2.16,0.564896
2.19,0.562128
2.22,0.566282667
2.25,0.564997333
2.28,0.565549333
2.37,0.567674667
2.43,0.568650667
2.49,0.563562667
2.55,0.56464
2.61,0.566373333
2.64,0.569533333
2.7,0.564432
2.73,0.569130667
2.76,0.564517333
2.82,0.569072
3,0.567012


==> figures/results/performance/data_accuracy_energy/data7.csv <==
x,y
0.45,0.245536
0.54,0.289178667
0.57,0.308944
0.63,0.339909333
0.75,0.400706667
0.78,0.422176
0.81,0.428997333
0.84,0.460304
0.87,0.460346667
0.9,0.482644444
0.96,0.510554667
0.99,0.523024
1.05,0.543978667
1.08,0.552704
1.14,0.569674667
1.2,0.584914667
1.23,0.587973333
1.32,0.621402667
1.35,0.628997333
1.41,0.646693333
1.47,0.657357333
1.5,0.667313333
1.53,0.685717333
1.59,0.694341333
1.65,0.701454667
1.68,0.70128
1.71,0.725338667
1.74,0.725207111
1.77,0.724117333
1.8,0.731352
1.83,0.744482667
1.86,0.744641067
1.89,0.757626667
1.92,0.760152
1.95,0.761641333
2.01,0.772426667
2.04,0.773906667
2.07,0.773632
2.1,0.782906667
2.13,0.784896
2.16,0.793002667
2.19,0.788234667
2.22,0.792981333
2.25,0.794194667
2.28,0.79592
2.37,0.808637333
2.43,0.813413333
2.49,0.807285333
2.55,0.815050667
2.61,0.804666667
2.64,0.814954667
2.7,0.817189333
2.73,0.814592
2.76,0.816128
2.82,0.82568
3,0.83


==> figures/results/policies/data/policy_incIAgEE_0.csv <==
eslevel,exit0,exit1,exit2,exit3
0,0.11040000000000001,0.8896000000000001,0.0,0.0
1,0.0,0.4816000000000001,0.5184000000000001,0.0
2,0.0,0.11040000000000001,0.37120000000000003,0.5184000000000001
3,0.0,0.0,0.11040000000000001,0.8896000000000001
4,0.0,0.0,0.0,1.0
5,0.0,0.0,0.0,1.0
6,0.0,0.0,0.0,1.0
7,0.0,0.0,0.0,1.0
8,0.0,0.0,0.0,1.0
9,0.0,0.0,0.0,1.0
10,0.0,0.0,0.0,1.0
11,0.0,0.0,0.0,1.0
12,0.0,0.0,0.0,1.0
13,0.0,0.0,0.0,1.0
14,0.0,0.0,0.0,1.0
15,0.0,0.0,0.0,1.0
16,0.0,0.0,0.0,1.0
17,0.0,0.0,0.0,1.0
18,0.0,0.0,0.0,1.0
19,0.0,0.0,0.0,1.0
20,0.0,0.0,0.0,1.0
21,0.0,0.0,0.0,1.0
22,0.0,0.0,0.0,1.0
23,0.0,0.0,0.0,1.0
24,0.0,0.0,0.0,1.0
25,0.0,0.0,0.0,1.0
26,0.0,0.0,0.0,1.0
27,0.0,0.0,0.0,1.0
28,0.0,0.0,0.0,1.0
29,0.0,0.0,0.0,1.0
30,0.0,0.0,0.0,1.0


==> figures/results/policies/data/policy_incIAgEE_1.csv <==
eslevel,exit0,exit1,exit2,exit3
0,0.328,0.6720000000000003,0.0,0.0
1,0.0,0.7120000000000001,0.28800000000000003,0.0
2,0.0,0.328,0.384,0.28800000000000003
3,0.0,0.0,0.328,0.6720000000000003
4,0.0,0.0,0.0,1.0
5,0.0,0.0,0.0,1.0
6,0.0,0.0,0.0,1.0
7,0.0,0.0,0.0,1.0
8,0.0,0.0,0.0,1.0
9,0.0,0.0,0.0,1.0
10,0.0,0.0,0.0,1.0
11,0.0,0.0,0.0,1.0
12,0.0,0.0,0.0,1.0
13,0.0,0.0,0.0,1.0
14,0.0,0.0,0.0,1.0
15,0.0,0.0,0.0,1.0
16,0.0,0.0,0.0,1.0
17,0.0,0.0,0.0,1.0
18,0.0,0.0,0.0,1.0
19,0.0,0.0,0.0,1.0
20,0.0,0.0,0.0,1.0
21,0.0,0.0,0.0,1.0
22,0.0,0.0,0.0,1.0
23,0.0,0.0,0.0,1.0
24,0.0,0.0,0.0,1.0
25,0.0,0.0,0.0,1.0
26,0.0,0.0,0.0,1.0
27,0.0,0.0,0.0,1.0
28,0.0,0.0,0.0,1.0
29,0.0,0.0,0.0,1.0
30,0.0,0.0,0.0,1.0


==> figures/results/policies/data/policy_incIAwEE_dqn_0.csv <==
eslevel,exit0,exit1,exit2,exit3
0,0.108,0.892,0.0,0.0
1,0.0,1.0,0.0,0.0
2,0.0,0.57375,0.311125,0.115125
3,0.0,0.481125,0.305625,0.21325
4,0.0,0.441875,0.245375,0.31275
5,0.0,0.3905,0.25475,0.35475
6,0.0,0.369375,0.227625,0.403
7,0.0,0.3435,0.218875,0.437625
8,0.0,0.2995,0.232125,0.468375
9,0.0,0.274125,0.2305,0.495375
10,0.0,0.24475,0.232625,0.522625
11,0.0,0.2005,0.22975,0.56975
12,0.0,0.119375,0.23,0.650625
13,0.0,0.113,0.228375,0.658625
14,0.0,0.10375,0.262875,0.633375
15,0.0,0.149,0.27575,0.57525
16,0.0,0.162625,0.20525,0.632125
17,0.0,0.2205,0.199875,0.579625
18,0.0,0.232375,0.21525,0.552375
19,0.0,0.231375,0.2245,0.544125
20,0.0,0.213375,0.22525,0.561375
21,0.0,0.248625,0.212125,0.53925
22,0.0,0.251375,0.218375,0.53025
23,0.0,0.2645,0.218875,0.516625
24,0.0,0.264125,0.20625,0.529625
25,0.0,0.236625,0.178375,0.585
26,0.0,0.258875,0.1975,0.543625
27,0.0,0.262875,0.218875,0.51825
28,0.0,0.208375,0.2255,0.566125
29,0.0,0.088625,0.2285,0.682875
30,0.0,0.122,0.200625,0.677375


==> figures/results/policies/data/policy_incIAwEE_dqn_1.csv <==
eslevel,exit0,exit1,exit2,exit3
0,0.325875,0.674125,0.0,0.0
1,0.0,1.0,0.0,0.0
2,0.0,0.656625,0.278125,0.06525
3,0.0,0.484625,0.3575,0.157875
4,0.0,0.470125,0.255625,0.27425
5,0.0,0.411,0.259,0.33
6,0.0,0.377875,0.236375,0.38575
7,0.0,0.350375,0.228375,0.42125
8,0.0,0.310625,0.22975,0.459625
9,0.0,0.284,0.232875,0.483125
10,0.0,0.255875,0.2365,0.507625
11,0.0,0.22375,0.233625,0.542625
12,0.0,0.1525,0.241375,0.606125
13,0.0,0.127875,0.226125,0.646
14,0.0,0.1235,0.235625,0.640875
15,0.0,0.106,0.291875,0.602125
16,0.0,0.1785,0.220625,0.600875
17,0.0,0.195375,0.207375,0.59725
18,0.0,0.23275,0.20325,0.564
19,0.0,0.231125,0.227625,0.54125
20,0.0,0.22325,0.223125,0.553625
21,0.0,0.24525,0.215,0.53975
22,0.0,0.249625,0.219625,0.53075
23,0.0,0.266375,0.218375,0.51525
24,0.0,0.27575,0.2075,0.51675
25,0.0,0.252625,0.194625,0.55275
26,0.0,0.25175,0.188875,0.559375
27,0.0,0.286875,0.193625,0.5195
28,0.0,0.226625,0.233,0.540375
29,0.0,0.145125,0.23025,0.624625
30,0.0,0.123375,0.208375,0.66825


==> figures/results/policies/data/policy_mms_0.csv <==
eslevel,exit0,exit1,exit2,exit3
0,1.0,0.0,0.0,0.0
1,0.0,1.0,0.0,0.0
2,0.0,1.0,0.0,0.0
3,0.0,1.0,0.0,0.0
4,0.0,0.0,1.0,0.0
5,0.0,0.0,0.0,1.0
6,0.0,0.0,0.0,1.0
7,0.0,0.0,0.0,1.0
8,0.0,0.0,0.0,1.0
9,0.0,0.0,0.0,1.0
10,0.0,0.0,0.0,1.0
11,0.0,0.0,0.0,1.0
12,0.0,0.0,0.0,1.0
13,0.0,0.0,0.0,1.0
14,0.0,0.0,0.0,1.0
15,0.0,0.0,0.0,1.0
16,0.0,0.0,0.0,1.0
17,0.0,0.0,0.0,1.0
18,0.0,0.0,0.0,1.0
19,0.0,0.0,0.0,1.0
20,0.0,0.0,0.0,1.0
21,0.0,0.0,0.0,1.0
22,0.0,0.0,0.0,1.0
23,0.0,0.0,0.0,1.0
24,0.0,0.0,0.0,1.0
25,0.0,0.0,0.0,1.0
26,0.0,0.0,0.0,1.0
27,0.0,0.0,0.0,1.0
28,0.0,0.0,0.0,1.0
29,0.0,0.0,0.0,1.0
30,0.0,0.0,0.0,1.0


==> figures/results/policies/data/policy_mms_1.csv <==
eslevel,exit0,exit1,exit2,exit3
0,1.0,0.0,0.0,0.0
1,0.0,1.0,0.0,0.0
2,0.0,1.0,0.0,0.0
3,0.0,1.0,0.0,0.0
4,0.0,0.0,1.0,0.0
5,0.0,0.0,0.0,1.0
6,0.0,0.0,0.0,1.0
7,0.0,0.0,0.0,1.0
8,0.0,0.0,0.0,1.0
9,0.0,0.0,0.0,1.0
10,0.0,0.0,0.0,1.0
11,0.0,0.0,0.0,1.0
12,0.0,0.0,0.0,1.0
13,0.0,0.0,0.0,1.0
14,0.0,0.0,0.0,1.0
15,0.0,0.0,0.0,1.0
16,0.0,0.0,0.0,1.0
17,0.0,0.0,0.0,1.0
18,0.0,0.0,0.0,1.0
19,0.0,0.0,0.0,1.0
20,0.0,0.0,0.0,1.0
21,0.0,0.0,0.0,1.0
22,0.0,0.0,0.0,1.0
23,0.0,0.0,0.0,1.0
24,0.0,0.0,0.0,1.0
25,0.0,0.0,0.0,1.0
26,0.0,0.0,0.0,1.0
27,0.0,0.0,0.0,1.0
28,0.0,0.0,0.0,1.0
29,0.0,0.0,0.0,1.0
30,0.0,0.0,0.0,1.0


==> figures/results/policies/data/policy_oracle_0.csv <==
eslevel,exit0,exit1,exit2,exit3
0,1.0,0.0,0.0,0.0
1,0.2373,0.7627,0.0,0.0
2,0.0925,0.6063,0.3012,0.0
3,0.0212,0.5005,0.3056,0.1727
4,0.0111,0.4517,0.3087,0.2285
5,0.007,0.4215,0.3103,0.2612
6,0.0044,0.3973,0.3114,0.2869
7,0.0023,0.379,0.3111,0.3076
8,0.0014,0.3606,0.3107,0.3273
9,0.001,0.3486,0.3093,0.3411
10,0.0008,0.3362,0.3101,0.3529
11,0.0008,0.3249,0.3112,0.3631
12,0.0007,0.315,0.3113,0.373
13,0.0004,0.3073,0.3111,0.3812
14,0.0003,0.2987,0.3107,0.3903
15,0.0003,0.2918,0.3116,0.3963
16,0.0003,0.2857,0.3109,0.4031
17,0.0002,0.2791,0.3103,0.4104
18,0.0001,0.2737,0.3098,0.4164
19,0.0,0.2686,0.3097,0.4217
20,0.0,0.263,0.3093,0.4277
21,0.0,0.2557,0.3105,0.4338
22,0.0,0.2503,0.3094,0.4403
23,0.0,0.2443,0.31,0.4457
24,0.0,0.2383,0.3095,0.4522
25,0.0,0.232,0.3104,0.4576
26,0.0,0.2246,0.3105,0.4649
27,0.0,0.2127,0.3123,0.475
28,0.0,0.1981,0.3141,0.4878
29,0.0,0.1695,0.3249,0.5056
30,0.0,0.1348,0.3281,0.5371


==> figures/results/policies/data/policy_oracle_1.csv <==
eslevel,exit0,exit1,exit2,exit3
0,1.0,0.0,0.0,0.0
1,0.3055,0.6945,0.0,0.0
2,0.1203,0.6278,0.2519,0.0
3,0.0351,0.5364,0.3009,0.1276
4,0.016,0.4756,0.306,0.2024
5,0.0096,0.4369,0.3098,0.2437
6,0.0062,0.4108,0.3101,0.2729
7,0.0035,0.3896,0.3103,0.2966
8,0.002,0.3708,0.3107,0.3165
9,0.0012,0.3555,0.3101,0.3332
10,0.0009,0.3426,0.31,0.3465
11,0.0008,0.3308,0.3112,0.3572
12,0.0007,0.3211,0.3104,0.3678
13,0.0006,0.3106,0.3114,0.3774
14,0.0003,0.3035,0.311,0.3852
15,0.0003,0.2954,0.3111,0.3932
16,0.0003,0.2891,0.3112,0.3994
17,0.0003,0.2819,0.3111,0.4067
18,0.0001,0.2761,0.3102,0.4136
19,0.0,0.2715,0.3097,0.4188
20,0.0,0.2663,0.3093,0.4244
21,0.0,0.2599,0.3099,0.4302
22,0.0,0.2525,0.3099,0.4376
23,0.0,0.2466,0.3105,0.4429
24,0.0,0.2412,0.3101,0.4487
25,0.0,0.2343,0.3105,0.4552
26,0.0,0.229,0.3102,0.4608
27,0.0,0.219,0.3115,0.4695
28,0.0,0.2055,0.3133,0.4812
29,0.0,0.1853,0.3186,0.4961
30,0.0,0.1559,0.325,0.5191

